Observations of the Kepler Field with TESS: Predictions for Planet Yield and Observable Features

We examine the ability of the Transiting Exoplanet Survey Satellite (TESS) to detect and improve our understanding of planetary systems in the Kepler field. By modeling the expected transits of all confirmed and candidate planets detected by Kepler as expected to be observed by TESS, we find that TESS has a greater than 50% chance of detecting 260 of these planets at the 3 sigma level in one sector of observations and an additional 120 planets in two sectors. Most of these are large planets in short orbits around their host stars, although a small number of rocky planets are expected to be recovered. Most of these systems have only one known transiting planet; in only ~5 percent of known multiply-transiting systems do we anticipate more than one planet to be recovered. When these planets are recovered, we expect TESS to be a powerful tool to characterizing transit timing variations. Using Kepler-88 (KOI-142) as an example, we show that TESS will improve measurements of planet-star mass ratios and orbital parameters, and significantly reduce the transit timing uncertainty in future years. Since TESS will be most sensitive to hot Jupiters, we research whether TESS will be able to detect tidal orbital decay in these systems. We find two confirmed planetary systems (Kepler-2 b and Kepler-13 b) and five candidate systems that will be good candidates to detect tidal decay.

==> HJ_Machine_readable_table_final.txt <==
Title: Observations of the Kepler Field with TESS: 
       Predictions for Planet Yield and Observable Features
Authors: Christ C.N., Montet B.T., Fabrycky D.C. 
Table: List of parameter and critical Q values for all detectable systems at the 3-sigma level in two sectors.
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label    Explanations
--------------------------------------------------------------------------------
   1-  9 A9     ---       KOI      Kepler Object of Interest (KOI) number
  11- 24 A14    ---       Kepname  Kepler name
  26- 35 F10.6  d         Period   Period of planet
  37- 41 F5.2   ---       Radius   Radius of planet [units: Earth radii]
  43- 46 F4.2   solMass   Mstar    Mass of host star
  48- 54 F7.2   min       Kuncert  Calculated Kepler transit uncertainty
  56- 61 F6.2   min       Tuncert  Calculated TESS transit uncertainty
  63- 67 F5.2   ---       RmQ      Q, tidal quality parameter of the host star (1)
  69- 73 F5.2   ---       JupQ     Q, tidal quality parameter of the host star (2)
--------------------------------------------------------------------------------
Note (1): Calculated using planet masses obtained from the mass-radius relation for planets with radii < 8		  Earth radii. Otherwise, assumed planets with radii >= 8 Earth radii to be Jupiter mass planets.
Note (2): Assumed that all planets are one Jupiter mass.
--------------------------------------------------------------------------------
K00001.01 Kepler-1 b       2.470613 13.04 0.97    0.06   0.16  4.03  4.03 
K00002.01 Kepler-2 b       2.204735 16.10 1.45    0.11   0.28  5.06  5.06 
K00003.01 Kepler-3 b       4.887803  4.82 0.83    0.52   0.26  0.79  1.88 
K00004.01                  3.849372 12.94 1.48    3.31   2.68  3.76  3.76 
K00007.01 Kepler-4 b       3.213669  4.13 1.10    1.86   5.75  1.63  2.86 
K00010.01 Kepler-8 b       3.522498 14.59 1.13    0.31   1.37  3.15  3.15 
K00012.01 Kepler-448 b    17.855222 13.16 1.39    1.12   1.86 -0.46 -0.46 
K00013.01 Kepler-13 b      1.763588 21.42 2.47    0.13   0.30  5.79  5.79 
K00017.01 Kepler-6 b       3.234699 13.06 1.05    0.20   1.06  3.27  3.27 
K00018.01 Kepler-5 b       3.548465 14.92 1.32    0.28   1.51  3.32  3.32 
K00020.01 Kepler-12 b      4.437963 18.05 1.09    0.21   1.01  2.83  2.83 
K00022.01 Kepler-422 b     7.891449 12.63 1.15    0.35   2.42  1.02  1.02 
K00041.01 Kepler-100 c    12.815904  2.26 1.05    8.30  64.36 -2.59 -0.82 
K00042.01 Kepler-410 A b  17.833678  2.43 1.21    4.18  20.55 -3.05 -1.34 
K00046.01 Kepler-101 b     3.487689  5.64 1.07    1.71  15.62  1.42  2.38 
K00049.01 Kepler-461 b     8.313773  2.74 1.06   27.33  47.65 -2.52 -0.92 
K00063.01 Kepler-63 b      9.434142  5.73 0.94   12.20   1.35 -1.46 -0.52 
K00064.01                  1.951082 10.35 1.26   10.83   5.63  4.31  4.31 
K00069.01 Kepler-93 b      4.726740  1.56 0.87    1.82  10.98 -1.14  0.96 
K00070.01 Kepler-20 c     10.854096  2.99 0.88    2.50  94.79 -3.00 -1.48 
K00072.01 Kepler-10 b      0.837491  1.43 0.88    1.98   8.10  2.47  4.65 
K00072.02 Kepler-10 c     45.294223  2.26 0.88    6.68  60.36 -5.50 -3.73 
K00075.01                105.881767 10.16 1.30    6.59   9.29 -3.17 -3.17 
K00082.01 Kepler-102 e    16.145672  2.48 0.81    2.52  20.13 -3.63 -1.94 
K00082.02 Kepler-102 d    10.311748  1.34 0.81    6.52  39.95 -3.63 -1.39 
K00084.01 Kepler-19 b      9.286964  2.10 0.91    2.25  33.86 -2.90 -1.06 
K00085.01 Kepler-65 c      5.859936  2.56 1.23    3.53  17.76 -0.72  0.94 
K00085.02 Kepler-65 b      2.154911  1.42 1.23    6.37 245.78 -0.49  1.70 
K00094.01 Kepler-89 d     22.342965  9.99 1.11    0.83  10.84 -1.82 -1.38 
K00094.02 Kepler-89 c     10.423677  3.72 1.11    3.76  89.28 -2.19 -0.86 
K00094.03 Kepler-89 e     54.319962  6.07 1.11    3.35  51.64 -4.63 -3.74 
K00097.01 Kepler-7 b       4.885489 16.66 1.24    0.30   2.13  2.84  2.84 
K00098.01 Kepler-14 b      6.790121  9.86 1.31    1.53   3.91  1.51  1.96 
K00100.01                  9.966400 16.89 1.60    6.68   5.04  1.65  1.65 
K00103.01                 14.910952  2.62 0.93    4.67  44.03 -3.52 -1.88 
K00104.01 Kepler-94 b      2.508057  3.25 0.84    0.82   8.46  0.51  1.96 
K00105.01 Kepler-463 b     8.981015  3.14 0.78    1.88 283.70 -2.85 -1.37 
K00107.01 Kepler-464 b     7.256962  3.53 1.13    4.40  53.44 -1.02  0.35 
K00110.01 Kepler-465 b     9.940666  2.87 1.17    3.84 208.61 -2.88 -1.32 
K00115.01 Kepler-105 b     5.412204  2.94 0.94    3.09 183.46 -1.72 -0.18 
K00119.01 Kepler-108 b    49.183942  8.20 1.25    2.80  53.81 -3.37 -2.75 
K00122.01 Kepler-95 b     11.523067  3.13 1.05    4.50 100.88 -2.40 -0.91 
K00125.01 Kepler-468 b    38.478766 13.26 0.97    0.67   2.39 -2.51 -2.51 
K00127.01 Kepler-77 b      3.578781 10.43 0.95    0.28   1.49  2.47  2.47 
K00128.01 Kepler-15 b      4.942783 10.62 1.00    0.27   1.47  1.77  1.77 
K00130.01                 34.193600 21.95 1.14    0.58   3.62 -1.11 -1.11 
K00131.01 Kepler-471 b     5.014235 10.63 1.30    0.94   4.01  1.63  1.63 
K00135.01 Kepler-43 b      3.024093 12.14 1.23    0.41   1.89  3.06  3.06 
K00137.01 Kepler-18 c      7.641568  4.91 0.88    1.27  14.16 -0.80  0.28 
K00137.02 Kepler-18 d     14.858909  5.94 0.88    1.41   7.37 -1.60 -0.69 
K00141.01                  2.624235  5.11 0.96    0.81   2.51  1.54  2.58 
K00142.01 Kepler-88 b     10.916108  3.93 1.05    2.44 138.50 -3.13 -1.85 
K00143.01                 22.651175  7.62 1.33    3.55  15.56 -2.46 -1.78 
K00144.01 Kepler-472 b     4.176254  3.07 0.87    2.36 189.35 -1.84 -0.34 
K00149.01 Kepler-473 b    14.557309  4.32 1.05    5.22 182.50 -2.80 -1.61 
K00151.01                 13.447179  5.24 1.00    5.08 186.06 -3.09 -2.07 
K00152.01 Kepler-79 d     52.090816  7.14 1.10    4.35  20.55 -4.02 -3.28 
K00153.01 Kepler-113 c     8.925080  2.36 0.77    3.66 283.01 -3.77 -2.04 
K00153.02 Kepler-113 b     4.754001  2.00 0.77    3.28  13.18 -1.41  0.47 
K00155.01 Kepler-474 b     5.660669  3.24 0.93    3.58  41.25 -0.89  0.56 
K00156.03 Kepler-114 d    11.776132  2.08 0.56    3.23 112.34 -4.21 -2.36 
K00157.03 Kepler-11 e     31.995525  4.12 0.92    5.26  66.80 -4.40 -3.16 
K00161.01 Kepler-475 b     3.105508  2.68 0.88    2.03  11.25 -0.17  1.45 
K00179.01 Kepler-458 c    20.740286  4.24 1.13    7.77 260.28 -3.91 -2.70 
K00180.01 Kepler-484 b    10.045564  2.19 0.95    8.58  82.76 -3.34 -1.54 
K00182.01                  3.479426 12.86 0.93    4.48   0.70  1.80  1.80 
K00183.01 Kepler-423 b     2.684329 12.73 0.86    0.17   2.16  2.88  2.88 
K00186.01 Kepler-485 b     3.243260 12.91 1.03    0.35   1.61  2.57  2.57 
K00188.01 Kepler-425 b     3.797018 10.07 0.88    0.27   1.92  1.99  1.99 
K00189.01 Kepler-486 b    30.360445 10.99 0.74    0.82   3.02 -2.16 -2.16 
K00191.01 Kepler-487 b    15.358768 10.89 0.87    0.76   7.69 -1.13 -1.13 
K00192.01 Kepler-427 b    10.290994 13.43 0.94    0.53   9.12  0.42  0.42 
K00194.01 Kepler-488 b     3.120828 14.16 1.07    3.47   1.74  2.18  2.18 
K00195.01 Kepler-426 b     3.217519 11.38 0.88    0.30   1.65  2.50  2.50 
K00196.01 Kepler-41 b      1.855558 10.05 0.90    0.23   1.24  3.74  3.74 
K00197.01 Kepler-489 b    17.276297  7.31 0.79    0.75   6.28 -2.27 -1.55 
K00199.01 Kepler-490 b     3.268695 16.91 1.16    0.44   4.32  3.10  3.10 
K00200.01 Kepler-74 b      7.340715 14.31 1.27    0.60   4.84  1.16  1.16 
K00201.01 Kepler-491 b     4.225385  9.00 1.02    0.35   2.05  1.52  2.06 
K00202.01 Kepler-412 b     1.720861 13.25 1.07    0.23   1.00  4.32  4.32 
K00203.01 Kepler-17 b      1.485711 14.48 1.02    0.35   0.59  4.43  4.43 
K00204.01 Kepler-44 b      3.246732 12.40 1.09    0.66   7.10  2.65  2.65 
K00205.01 Kepler-492 b    11.720124  7.94 0.79    0.73   4.49 -1.23 -0.59 
K00206.01 Kepler-433 b     5.334082 13.08 1.37    1.37  12.00  1.80  1.80 
K00208.01 Kepler-493 b     3.003880 10.96 1.25    6.53   3.98  2.14  2.14 
K00209.01 Kepler-117 c    50.790346 10.60 1.10    2.57  15.44 -2.96 -2.96 
K00209.02 Kepler-117 b    18.795913  7.39 1.10    3.56  56.75 -2.37 -1.65 
K00212.01                  5.695902  6.61 1.01    1.52   9.97 -0.24  0.57 
K00214.01 Kepler-424 b     3.311864  9.06 1.01    0.59   1.99  1.75  2.28 
K00216.01 Kepler-118 c    20.172025  6.24 0.81    2.52  41.27 -3.21 -2.35 
K00217.01 Kepler-71 b      3.905082 12.78 1.00    0.49   3.55  1.63  1.63 
K00219.01 Kepler-494 b     8.025119  7.79 1.07    2.16   6.16  0.20  0.87 
K00220.01 Kepler-119 b     2.422084  3.55 0.93    1.09   7.65  0.77  2.14 
K00221.01 Kepler-495 b     3.413036  6.62 0.89    1.00   8.17  1.28  2.10 
K00222.01 Kepler-120 b     6.312509  2.00 0.59    4.57  61.71 -2.74 -0.86 
K00227.01                 17.657378  2.45 0.49    4.73  13.04 -4.06 -2.36 
K00229.01 Kepler-497 b     3.573203  5.81 1.00    1.38  13.19  0.73  1.66 
K00232.01 Kepler-122 c    12.466004  5.65 1.00    2.43  41.79 -1.94 -0.98 
K00240.01 Kepler-502 b     4.286866  4.14 1.11    4.12  18.74 -0.27  0.96 
K00242.01 Kepler-503 b     7.258450  5.53 1.01    2.93  17.59 -1.14 -0.17 
K00244.01 Kepler-25 c     12.720370  4.75 1.10    0.97   4.67 -1.19 -0.08 
K00244.02 Kepler-25 b      6.238535  2.53 1.10    2.02  12.80 -0.85  0.83 
K00246.01 Kepler-68 A b    5.398753  2.21 1.00    1.95  21.03 -0.90  0.89 
K00249.01 Kepler-504 b     9.549277  1.57 0.40    2.99  20.90 -3.76 -1.67 
K00250.01 Kepler-26 b     12.282998  2.83 0.54    3.52 136.11 -4.06 -2.49 
K00251.01 Kepler-125 b     4.164385  2.54 0.53    2.79  14.05 -1.26  0.41 
K00253.01                  6.383159  2.73 0.58    5.40  45.69 -2.33 -0.73 
K00254.01 Kepler-45 b      2.455241 10.60 0.59    0.24   1.30  2.58  2.58 
K00257.01 Kepler-506 b     6.883413  2.63 1.19   10.48   7.83 -1.21  0.43 
K00260.02 Kepler-126 d   100.283068  2.51 1.06   13.51  52.33 -6.63 -4.95 
K00261.01 Kepler-96 b     16.238477  2.76 0.95    4.91  17.31 -3.06 -1.46 
K00277.01 Kepler-36 c     16.231917  3.54 1.01    4.72 140.02 -2.78 -1.41 
K00279.01 Kepler-450 b    28.454891  6.08 1.30    4.68  16.40 -2.76 -1.87 
K00279.02 Kepler-450 c    15.413081  2.59 1.30   16.62 155.99 -3.32 -1.66 
K00280.01 Kepler-1655 b   11.872908  2.25 1.01    5.19  16.97 -2.62 -0.85 
K00283.01 Kepler-131 b    16.091964  2.13 0.98    5.80  69.36 -3.84 -2.02 
K00285.01 Kepler-92 b     13.748831  3.63 1.14    5.07  80.87 -2.24 -0.89 
K00288.01                 10.275325  3.04 1.45    7.59  73.85 -1.60 -0.09 
K00302.01 Kepler-516 b    24.854665  7.61 1.70   12.22  90.98 -2.31 -1.62 
K00304.01 Kepler-518 b     8.512038  2.14 0.98    4.11  61.02 -2.89 -1.07 
K00308.01                 35.596968  3.72 1.08   17.01  33.61 -4.32 -3.00 
K00314.01 Kepler-138 c    13.781095  1.42 0.50    4.02  37.83 -4.41 -2.22 
K00318.01 Kepler-522 b    38.583368  8.56 1.49   43.67  31.89 -3.23 -2.65 
K00319.01                 46.151195 10.02 1.19    3.53   8.54 -1.92 -1.92 
K00323.01 Kepler-523 b     5.835995  1.92 0.87   37.95  70.88 -2.40 -0.48 
K00341.01 Kepler-414 c     7.170710  2.73 0.88    5.31  34.39 -1.85 -0.25 
K00343.01 Kepler-142 c     4.761706  2.75 1.00    3.98  43.17 -0.74  0.86 
K00344.01 Kepler-530 b    39.309441  2.87 0.93    6.56 114.06 -5.77 -4.22 
K00345.01 Kepler-531 b    29.884877  2.81 0.72    5.52  74.72 -5.11 -3.54 
K00347.01                  2.671943 22.36 0.88    3.32   0.33  2.89  2.89 
K00348.01 Kepler-533 b    28.511176  3.27 0.75    5.00  30.22 -4.70 -3.26 
K00356.01 Kepler-536 b     1.827082  5.95 0.83    1.39  16.57  3.18  4.08 
K00365.01 Kepler-538 b    81.737872  2.16 0.88    6.62  24.26 -6.68 -4.86 
K00366.01                 75.112213 23.23 1.69    1.95   8.12 -2.05 -2.05 
K00367.01                 31.578651  4.52 0.99    1.24   4.91 -3.37 -2.22 
K00377.01 Kepler-9 b      19.270826  7.74 1.03    1.17  56.45 -3.14 -2.46 
K00377.02 Kepler-9 c      38.907875  7.98 1.03    1.88 134.55 -4.81 -4.16 
K00387.01 Kepler-543 b    13.899632  2.46 0.65    5.97  18.42 -3.34 -1.64 
K00398.01 Kepler-148 d    51.846890  8.73 0.88    3.02  35.98 -4.80 -4.24 
K00398.02 Kepler-148 c     4.180048  3.44 0.88    3.55  54.01 -1.06  0.33 
K00401.01 Kepler-149 b    29.198992  4.15 0.93    4.42  66.89 -4.47 -3.24 
K00412.01 Kepler-546 b     4.147021  7.31 0.98    1.17   7.10  1.17  1.89 
K00420.01 Kepler-547 b     6.010383  3.80 0.72    1.50  20.37 -1.28  0.03 
K00421.01 Kepler-548 b     4.454194 11.76 0.81    0.41   3.59  1.67  1.67 
K00423.01 Kepler-39 b     21.087195 14.43 1.07    1.50   8.34 -0.84 -0.84 
K00428.01 Kepler-40 b      6.873166 13.44 1.52    1.70  21.63  1.24  1.24 
K00429.01 Kepler-550 b     8.600099  4.17 0.75    3.16  12.30 -1.52 -0.30 
K00430.01 Kepler-551 b    12.376469  2.53 0.62    6.03  51.75 -3.66 -1.99 
K00433.01 Kepler-553 b     4.030467  4.48 0.93    2.11   6.65  0.11  1.27 
K00435.01 Kepler-154 d    20.549818  4.04 0.90    6.17 134.01 -4.01 -2.76 
K00438.01 Kepler-155 b     5.931197  2.01 0.56    4.87  15.10 -2.10 -0.22 
K00439.01 Kepler-554 b     1.902209  4.45 0.93    1.18   6.06  1.77  2.94 
K00464.01 Kepler-561 b    58.362058  7.02 0.97    3.71  13.11 -4.64 -3.88 
K00467.01 Kepler-562 b    18.009322  4.96 0.97    3.03  50.65 -3.48 -2.41 
K00470.01 Kepler-564 b     3.750833  4.61 1.07    1.75  24.52 -0.21  0.92 
K00478.01 Kepler-568 b    11.023475  2.46 0.55    3.74  28.51 -3.33 -1.64 
K00500.01 Kepler-80 b      7.053527  2.16 0.58    4.53  18.62 -2.39 -0.57 
K00503.01 Kepler-580 b     8.222414  2.28 0.63    6.91 160.71 -3.46 -1.69 
K00517.01 Kepler-585 b     2.752360  2.54 0.93    3.42 111.74 -0.78  0.89 
K00521.01                 10.161024  4.62 1.00    4.89  47.86 -2.06 -0.92 
K00522.01                 12.829935  3.31 0.94    6.74  62.50 -3.33 -1.90 
K00523.01 Kepler-177 c    49.411211  6.77 1.02    6.73  47.07 -4.82 -4.03 
K00526.01 Kepler-586 b     2.104722  2.89 1.09    2.28 224.94 -0.47  1.09 
K00531.01                  3.687470  5.78 0.61    0.57   2.31  0.71  1.64 
K00554.01                  3.658497 14.61 1.14    9.06   3.44  2.72  2.72 
K00607.01                  5.893991 11.16 1.01    1.01   1.76  1.09  1.09 
K00611.01                  3.251659  9.83 1.13    0.61   1.44  2.16  2.62 
K00614.01 Kepler-434 b    12.874712 11.26 1.22    1.84  12.43 -0.38 -0.38 
K00619.01                  2.879243 21.02 0.98    2.24   0.36  2.41  2.41 
K00620.01 Kepler-51 b     45.155356  7.65 1.05    2.90  44.50 -4.63 -3.95 
K00631.01 Kepler-628 b    15.458057  9.11 1.07    1.08  13.95 -1.16 -0.64 
K00641.01                 14.851855  2.73 0.67   10.02  16.54 -3.44 -1.84 
K00652.01 Kepler-636 b    16.080657  4.43 0.86    2.70 112.84 -3.72 -2.55 
K00663.01 Kepler-205 b     2.755637  1.37 0.57    3.75  91.64 -1.73  0.49 
K00667.01                  4.305219 10.34 1.00    2.23  11.89  1.16  1.16 
K00674.01 Kepler-643 b    16.338881 10.47 1.08    6.21  39.32  0.11  0.11 
K00676.01 Kepler-210 c     7.972510  3.22 0.56    2.47   7.55 -1.95 -0.50 
K00676.02 Kepler-210 b     2.453236  2.26 0.56    2.19  11.34 -0.22  1.56 
K00680.01 Kepler-435 b     8.600154 26.52 1.67    0.96   8.95  2.36  2.36 
K00684.01                  4.034914  6.95 1.08    3.42   9.80  1.77  2.53 
K00686.01                 52.513549 12.43 0.92    0.62   6.13 -3.21 -3.21 
K00716.01                 26.893161  6.78 0.98    3.24   9.00 -3.16 -2.37 
K00720.01 Kepler-221 c     5.690592  3.10 0.83   10.44  11.82 -1.20  0.29 
K00720.02 Kepler-221 d    10.041572  2.97 0.83   16.98  44.57 -2.78 -1.25 
K00728.01                  7.189379 11.94 1.17    1.20   4.27  0.61  0.61 
K00732.01 Kepler-656 b     1.260259  3.57 1.05    2.90  87.04  1.10  2.46 
K00757.01 Kepler-229 c    16.068647  5.76 0.80    3.65 125.95 -3.37 -2.44 
K00760.01                  4.959319 12.21 0.98    0.56   4.21  1.55  1.55 
K00767.01 Kepler-670 b     2.816505 12.21 0.94    0.32   1.96  2.72  2.72 
K00776.01 Kepler-673 b     3.728732  6.02 0.91    1.36   9.84  0.28  1.18 
K00777.01                 40.419504  7.51 0.71   15.10  16.80 -4.18 -3.48 
K00782.01 Kepler-677 b     6.575316  5.31 0.93    3.06  32.40 -1.01  0.00 
K00783.01 Kepler-678 b     7.275041  4.86 0.99    3.48  76.24 -2.00 -0.92 
K00791.01 Kepler-682 b    12.611904  7.40 0.99    2.84  24.13 -2.05 -1.34 
K00797.01                 10.181584  7.73 0.88    3.28  11.98 -1.39 -0.72 
K00801.01 Kepler-685 b     1.625522  9.73 0.94    0.53   2.03  3.59  4.05 
K00802.01                 19.620347 13.60 0.93    1.02   6.92 -1.59 -1.59 
K00806.02 Kepler-30 c     60.324942 12.19 0.99    2.79  11.46 -4.11 -4.11 
K00809.01 Kepler-686 b     1.594745 11.30 0.90    0.38   2.13  3.66  3.66 
K00813.01 Kepler-688 b     3.895937  7.34 0.87    1.07  18.89  0.06  0.78 
K00816.01 Kepler-690 b     7.748094  5.52 1.18    5.26 176.96 -2.10 -1.12 
K00824.01 Kepler-693 b    15.375624 11.01 0.79    3.59  37.49 -1.86 -1.86 
K00830.01 Kepler-428 b     3.525633 11.58 0.86    0.23   1.44  2.13  2.13 
K00834.01 Kepler-238 e    23.653694  7.89 1.08    4.00 181.65 -3.26 -2.61 
K00840.01 Kepler-695 b     3.040330  8.99 0.75    0.60   3.63  1.62  2.15 
K00843.01 Kepler-696 b     4.190426  6.21 1.16    2.08  59.80 -0.25  0.62 
K00844.01 Kepler-697 b     3.709871  4.35 1.01    4.43 368.85 -1.29 -0.10 
K00846.01 Kepler-699 b    27.807566 13.84 0.86    0.92   7.08 -2.48 -2.48 
K00847.01 Kepler-700 b    80.872347  7.59 0.93    9.70 148.69 -5.60 -4.91 
K00850.01 Kepler-702 b    10.526295  8.24 0.82    0.91  19.01 -1.61 -0.99 
K00851.01 Kepler-703 b     4.583521  5.39 0.97    4.94  21.26 -0.46  0.54 
K00855.01 Kepler-706 b    41.408317 11.38 0.79    0.85   5.42 -3.11 -3.11 
K00856.01                 39.748931 14.21 1.04    2.10   6.47 -2.90 -2.90 
K00872.01 Kepler-46 b     33.601234  8.46 0.88    2.81  59.01 -4.01 -3.41 
K00875.01                  4.220966  2.62 0.54    3.31  96.80 -2.07 -0.43 
K00877.01 Kepler-81 b      5.954900  2.33 0.64    4.98 126.39 -2.69 -0.94 
K00883.01                  2.688899 12.04 0.70    0.38   0.96  2.57  2.57 
K00884.01 Kepler-247 c     9.439459  4.16 0.89    2.85  22.62 -2.21 -0.99 
K00889.01 Kepler-75 b      8.884923 10.51 0.82    0.99   6.93 -0.10 -0.10 
K00890.01 Kepler-714 b     8.098889  8.95 1.17    1.46  12.84 -0.62 -0.08 
K00897.01 Kepler-718 b     2.052350 13.12 1.05    0.36   1.75  3.50  3.50 
K00901.01                 12.732624  4.87 0.56    1.87  10.37 -2.57 -1.48 
K00902.01                 83.924940  4.78 0.53    5.06  18.51 -6.47 -5.36 
K00903.01 Kepler-719 b     5.007317  6.96 0.91    1.50  17.96 -0.37  0.40 
K00908.01 Kepler-720 b     4.708326 10.60 0.94    0.84   6.20  1.77  1.77 
K00913.01 Kepler-723 b     4.082275 10.55 0.89    0.33   2.19  1.65  1.65 
K00918.01 Kepler-725 b    39.643155 10.98 0.84    1.39   9.30 -2.95 -2.95 
K00929.01 Kepler-730 b     6.491683  9.66 1.16    1.41  12.16 -0.04  0.44 
K00931.01 Kepler-731 b     3.855604 13.61 1.15    0.52   5.35  1.66  1.66 
K00936.01 Kepler-732 b     9.467821  2.13 0.49    3.50  22.40 -3.29 -1.46 
K00940.01 Kepler-734 b     6.104849  3.18 0.71    2.40  29.64 -1.69 -0.22 
K00944.01                  3.108251  4.43 0.82    2.77   8.94  0.59  1.76 
K00950.01                 31.201692  8.31 0.46    0.64   3.34 -3.47 -2.86 
K00953.01 Kepler-740 b     3.584101  4.66 1.02    2.89 149.76 -0.91  0.22 
K00956.01 Kepler-742 b     8.360871  3.67 0.79    3.92  37.04 -2.09 -0.75 
K00958.01                 21.761298  2.53 0.78    4.30  11.18 -3.97 -2.30 
K00959.01                 12.713794  2.31 0.09    0.11   0.17 -2.79 -1.03 
K00961.01 Kepler-42 b      1.213770  0.78 0.13    1.45   3.64 -0.48  2.24 
K00961.02 Kepler-42 c      0.453287  0.76 0.13    1.23   1.62  1.63  4.37 
K00972.01                 13.118962  8.25 2.02    2.42  20.14  0.53  1.15 
K00974.01                 53.505761  2.52 1.17   16.03  43.23 -4.80 -3.12 
K00975.01 Kepler-21 A b    2.785821  1.69 1.16    9.95  20.27  0.68  2.71 
K00984.01                  4.287467  2.29 0.91   18.60   9.18 -1.18  0.58 
K01066.01                  5.714818  9.29 0.87    1.12   4.95  0.25  0.75 
K01074.01 Kepler-762 b     3.770551 12.05 1.12    6.61   3.37  1.60  1.60 
K01075.01                  1.343768 18.66 1.23    1.30   0.87  5.83  5.83 
K01089.01 Kepler-418 b    86.678561  9.83 0.96    3.88  53.36 -5.38 -4.92 
K01103.01                 90.124051  7.12 1.28   24.69  66.04 -5.99 -5.25 
K01131.01                  0.696125 28.44 0.65    2.32   0.10  4.91  4.91 
K01154.01                  6.810824 26.06 1.46    0.81   1.06  2.42  2.42 
K01176.01 Kepler-785 b     1.973761  8.78 0.53    0.27  11.35  1.33  1.89 
K01241.01 Kepler-56 c     21.405442 11.64 1.38   30.30 213.53 -0.28 -0.28 
K01242.01                 99.644278  8.48 1.05    5.52   8.66 -5.34 -4.75 
K01254.01                  5.082722  4.40 1.00    8.90   2.47 -0.20  0.97 
K01257.01 Kepler-420 b    86.647644  9.40 0.96    2.73  31.87 -5.12 -4.63 
K01296.01                  2.380863 21.65 0.92    0.27   0.41  4.03  4.03 
K01299.01 Kepler-432 b    52.500864 12.41 1.35   14.90  84.07 -1.66 -1.66 
K01320.01 Kepler-816 b    10.506830  9.01 0.87    1.79  17.41 -1.63 -1.09 
K01323.01 Kepler-817 b     3.990106  7.45 1.00    1.84  16.60  0.22  0.92 
K01358.01                  5.644914  2.66 0.80    7.97  30.73 -1.89 -0.26 
K01416.01 Kepler-840 b     2.495780 15.75 0.96    3.99   0.64  2.71  2.71 
K01426.02 Kepler-297 c    74.927687  6.39 0.85    4.55  16.66 -5.25 -4.41 
K01448.01                  2.486586 24.39 1.17    5.27   0.92  2.77  2.77 
K01456.01 Kepler-855 b     7.886632  8.99 0.95    2.26  15.51 -0.33  0.21 
K01457.01 Kepler-856 b     8.027681  8.43 1.01    1.26  19.35 -1.12 -0.53 
K01458.01                  8.981285  7.19 1.13   11.77 341.51 -2.55 -1.81 
K01473.01                 23.020285  7.58 1.05    6.13  63.31 -3.60 -2.91 
K01474.01 Kepler-419 b    69.726466 11.65 1.40    1.83   8.59 -3.15 -3.15 
K01478.01 Kepler-858 b    76.136222  4.78 0.90    3.61  25.48 -5.83 -4.72 
K01539.01                  2.819453 29.80 0.90    3.55   0.35  2.78  2.78 
K01541.01                  2.379282 25.74 1.23    0.93   0.64  3.40  3.40 
K01545.01                  5.910371 12.62 1.03    0.61   2.95  1.00  1.00 
K01546.01                  0.917569 11.92 1.01    3.04   0.48  4.41  4.41 
K01547.01                 30.693955 13.72 1.09    2.58  10.83 -2.61 -2.61 
K01552.01                 77.634246  9.40 0.73    3.88  11.39 -5.09 -4.59 
K01553.01 Kepler-890 b    52.758785  8.76 1.22    3.41  37.28 -4.56 -4.00 
K01557.01 Kepler-304 b     3.295701  2.81 0.76    3.18 220.27 -1.63 -0.05 
K01573.01                 24.810972  4.22 1.00    4.21  35.01 -3.99 -2.78 
K01597.01                  7.796688  2.44 1.33   14.50 182.95 -2.63 -0.93 
K01658.01 Kepler-76 b      1.544929 13.43 1.15    0.22   1.47  4.60  4.60 
K01692.01 Kepler-314 c     5.960400  2.85 0.98    4.04   9.12 -1.16  0.41 
K01725.01 Kepler-1651 b    9.878646  1.60 0.45    9.83   9.95 -3.49 -1.41 
K01729.01                  5.204287 16.00 0.80    6.44   1.39  1.01  1.01 
K01764.01                 12.681734  7.25 0.68    2.91  11.09 -1.89 -1.16 
K01779.01 Kepler-318 b     4.662719  3.86 1.05   17.41   7.69 -0.66  0.63 
K01779.02 Kepler-318 c    11.815017  3.48 1.05   49.59  73.51 -3.17 -1.79 
K01781.01 Kepler-411 c     7.834434  3.47 0.82    2.06   3.47 -1.32  0.06 
K01781.02 Kepler-411 b     3.005157  2.20 0.82    3.49   8.77 -0.30  1.50 
K01781.03                 58.019858  3.46 0.82   13.27   7.13 -5.68 -4.29 
K01784.01                  5.007414  8.80 1.03    1.27   2.40  1.03  1.59 
K01788.01 Kepler-951 b    71.525439  5.76 0.77    7.11  18.01 -5.51 -4.58 
K01792.01 Kepler-953 b    88.406787  4.55 1.03    4.85   8.85 -5.48 -4.33 
K01793.01                  3.261760  8.01 1.02    1.97   4.76  1.28  1.92 
K01800.01 Kepler-447 b     7.794302 16.51 0.89    1.37   0.56  1.05  1.05 
K01803.01                  4.539297  2.34 0.78          28.04             
K01804.01 Kepler-957 b     5.907415  5.10 0.67   36.48  11.04 -1.30 -0.26 
K01815.01 Kepler-960 b     3.126861  5.12 0.97    2.97  50.62  1.36  2.40 
K01894.01 Kepler-1004 b    5.287908  7.10 1.44   11.69 115.73  1.54  2.29 
K01924.01                  2.119130  1.35 1.34   55.03 104.82  0.83  3.06 
K01937.01 Kepler-1019 b    1.411230  1.71 0.73    3.22  20.32  0.73  2.75 
K01957.01                  1.386802 29.33 1.66    3.45   0.27  4.81  4.81 
K02133.01 Kepler-91 b      6.246675 14.93 1.22   24.37  24.67  3.76  3.76 
K02222.01                 34.135676 13.98 2.61  341.09  88.21 -1.58 -1.58 
K02276.01 Kepler-1171 b    1.442592  2.67 1.46   18.50  79.00  1.89  3.51 
K02573.01                  1.347513 23.45 0.66    4.54   0.28  3.45  3.45 
K02672.01 Kepler-396 c    88.512201  4.70 0.92   16.52   8.09 -5.86 -4.74 
K02672.02 Kepler-396 b    42.992328  3.32 0.92   21.85  26.54 -5.08 -3.65 
K02675.01 Kepler-1312 b    5.448321  2.17 0.98    7.64 181.10 -2.45 -0.64 
K02678.01 Kepler-1313 b    3.833088  2.25 0.88    7.84  18.56 -0.86  0.92 
K02704.01 Kepler-445 c     4.871224  1.56 0.15    8.71  11.65 -2.79 -0.69 
K02704.02 Kepler-445 b     2.984158  0.92 0.15   16.18 250.08 -3.58 -1.00 
K02704.03 Kepler-445 d     8.152759  2.44 0.17   44.65   3.81 -3.86 -2.16 
K02706.01                  3.097569  1.75 1.37   56.14 158.69 -0.34  1.66 
K02842.01 Kepler-446 b     1.565413  1.73 0.33    5.71 161.74 -1.19  0.82 
K03156.01                  0.761120 27.81 0.90   26.44   0.05  5.11  5.11 
K03158.01 Kepler-444 b     3.600117  0.50 0.69   24.65 147.58 -2.99  0.13 
K03158.02 Kepler-444 c     4.545870  0.65 0.69   15.12  32.54 -2.57  0.32 
K03158.03 Kepler-444 d     6.189440  0.65 0.69   19.29  36.63 -3.22 -0.33 
K03158.04 Kepler-444 e     7.743478  0.62 0.69   21.78 133.18 -4.19 -1.26 
K03158.05 Kepler-444 f     9.740485  0.95 0.69   13.17  18.19 -3.46 -0.92 
K03263.01                 76.879359  7.71 0.47    3.42   4.10 -5.50 -4.82 
K03309.01                 71.054576  5.91 0.79    3.97  44.45 -5.62 -4.71 
K03689.01                  5.240884 12.74 1.08   23.73   2.95  0.99  0.99 
K03728.01 Kepler-1517 b    5.546083 22.27 2.05    8.15   4.10  3.02  3.02 
K03770.01                  2.607208  7.31 1.26   38.21   3.25  1.09  1.81 
K03771.01                  5.801848 14.00 0.83   10.21   4.52  0.69  0.69 
K03813.01                  4.859144  6.90 1.23  130.13   4.85 -0.68  0.09 
K03815.01                  4.742552  7.27 1.15   29.77  16.62 -0.24  0.49 
K03849.01                  0.604359 23.28 0.44   13.36   0.05  3.94  3.94 
K03925.01                  9.207563  5.50 1.01  212.03  35.75 -1.93 -0.95 
K04351.01                  0.644322 24.39 0.61    2.40   0.08  4.96  4.96 
K04928.01 Kepler-1624 b    3.290304  4.91 0.43    7.64   2.49 -0.09  0.99 
K04987.01                 12.574887  1.03 0.41  102.72 313.23 -5.77 -3.29 
K05220.01                  1.534680 18.39 2.08    5.76   4.53  7.22  7.22 
K05245.01 Kepler-1627 b    7.202812  3.06 0.68    9.68   8.05 -1.59 -0.09 
K05353.01                  0.812592 25.84 1.40    9.61   0.39  5.09  5.09 
K05384.01                  7.954458  9.50 1.05   24.73   6.23 -0.47  0.02 
K05416.01 Kepler-1628 b   76.377855  6.28 0.59  134.05  93.79 -6.79 -5.93 
K05486.01                  4.154722 23.47 1.74   16.05   3.59  3.09  3.09 
K05515.01                  6.263492  6.46 0.94    6.39  15.72 -0.05  0.78 
K05605.01                  9.011888  7.04 1.10 1025.35  30.86 -1.82 -1.06 
K05708.01                  7.863361 22.70 0.98    0.76   0.98  1.78  1.78 
K06016.01                  4.553370 25.84 0.99    0.92   0.17  2.41  2.41 
K06132.01                 33.320091 13.00 1.35   90.95  32.44 -2.85 -2.85 
K06156.01                  1.608363 19.36 0.59    1.23   0.10  3.49  3.49 
K06166.01 Kepler-1642 b   12.206430  5.41 0.94  463.90  38.09 -2.39 -1.40 
K06166.02 Kepler-1642 c    6.651319  4.81 0.94  517.47  35.81 -1.40 -0.30 
K06230.01                  1.927178 28.94 0.73    2.23   0.28  3.23  3.23 
K06619.01                  1.330333 24.30 0.99    1.16   0.34  4.18  4.18 
K06635.01                  0.527401  1.49 0.43  105.16   1.82  1.07  3.21 
K06746.01                  2.564013  7.27 1.02           7.38             
K06753.01                 72.281980 13.11 2.05   90.35   5.60 -3.05 -3.05 
K06774.01                 17.381622 26.55 0.97    0.40   3.06 -0.78 -0.78 
K06918.01                  0.902404  6.17 0.83    1.40   1.06  3.68  4.56 
K07061.01                  1.371588  4.91 1.34   27.67  15.97  2.52  3.60 
K07131.01                  2.243569 21.11 0.79    0.61   0.37  3.42  3.42 
K07259.01                  0.721523 11.04 0.61    0.33   0.29  5.52  5.52 
K07360.01                  4.095358  7.76 1.31   96.77   5.34  0.53  1.20 
K07410.01                  1.260576 29.91 0.70    0.51   0.13  4.53  4.53 
K07430.01                  1.320499 18.94 3.26   24.08  10.65  7.34  7.34 
K07446.01                  1.057336 14.59 0.67    0.64   0.34  4.68  4.68 
K07449.01                  1.322476 14.03 0.55   22.75   0.15  2.51  2.51 
K08061.01                  0.719741  0.57 1.10 3789.88  78.26 -1.08  1.92 
K08078.01                  0.805942 29.85 0.65    5.57   0.04  4.30  4.30 


==> TESS_Sensitivity_MRT_Last_Submission.txt <==
Title: Observations of the Kepler Field with TESS: 
       Predictions for Planet Yield and Observable Features
Authors: Christ C.N., Montet B.T., Fabrycky D.C.
Table: A list of expected signals and computed probabilities of detection at the 3-sigma level	 	for both one and two sectors of observation.
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label      Explanations
--------------------------------------------------------------------------------
   1-  9 A9     ---     KOI        Kepler Object of Interest (KOI) number
  11- 24 A14    ---     Kepname    Kepler name
  26- 30 F5.2   ---     TESSmag    TESS apparent magnitude (1)
  32- 39 F8.1   ---     TESSdepth  Calculated TESS transit depth [units: ppm] (2)
  41- 47 F7.1   ---     TotNoise   Calculated total noise (3)
  49- 55 F7.2   ---     SNR1       Signal-to-noise ratio for one sector
  57- 63 F7.2   ---     SNR2       Signal-to-noise ratio for two sectors
  65- 69 F5.3   ---     Prob1      Probability of detection for one sector
  71- 75 F5.3   ---     Prob2      Probability of detection for two sectors
--------------------------------------------------------------------------------
Note (1): Taken from Stassun et al. (2018) [2018AJ....156..102S].
Note (2): Calculated using Kepler and TESS contamination ratios from Brown et al. (2011)
	  [2011AJ....142..112B] and Stassun et al. (2018) [2018AJ....156..102S], respectively.
Note (3): Obtained by inputting TESS apparent magnitudes into the function from 
	  Sullivan et al. (2015)'s Fig. 14 [2015ApJ...809...77S].  
--------------------------------------------------------------------------------
K00001.01 Kepler-1 b     10.79  13810   451  190.30  269.14 1.000 1.000 
K00002.01 Kepler-2 b     10.00   6596   301  215.49  304.80 1.000 1.000 
K00003.01 Kepler-3 b      8.44   4239   152  142.99  202.38 1.000 1.000 
K00004.01                10.98   1169   500   14.32   20.25 1.000 1.000 
K00007.01 Kepler-4 b     11.67    663   727    7.51   10.63 1.000 1.000 
K00010.01 Kepler-8 b     13.08   9088  1636   39.16   55.40 1.000 1.000 
K00012.01 Kepler-448 b   10.89   6824   475   67.54   96.79 1.000 1.000 
K00013.01 Kepler-13 b     9.57   4548   244  184.68  261.21 1.000 1.000 
K00017.01 Kepler-6 b     12.62   8430  1248   52.68   74.53 1.000 1.000 
K00018.01 Kepler-5 b     12.70   6757  1309   43.33   61.29 1.000 1.000 
K00020.01 Kepler-12 b    12.91  16109  1480   82.85  117.19 1.000 1.000 
K00022.01 Kepler-422 b   12.92   9068  1491   33.09   46.92 1.000 1.000 
K00041.01 Kepler-100 c   10.64    203   417    2.54    3.60 0.326 0.722 
K00042.01 Kepler-410 A b  8.95    316   186    6.24    8.94 0.992 1.000 
K00046.01 Kepler-101 b   13.02   1273  1577    6.27    8.86 0.999 1.000 
K00049.01 Kepler-461 b   12.83    745  1409    2.33    3.30 0.255 0.618 
K00063.01 Kepler-63 b    11.00   3919   504   31.35   44.37 1.000 1.000 
K00064.01                12.49    867  1157    5.18    7.32 0.985 1.000 
K00069.01 Kepler-93 b     9.37    259   223    6.75    9.56 1.000 1.000 
K00070.01 Kepler-20 c    11.89    508   821    2.69    3.82 0.381 0.792 
K00072.01 Kepler-10 b    10.45    189   377    5.43    7.68 0.992 1.000 
K00072.02 Kepler-10 c    10.45    473   377    2.81    5.05 0.575 0.960 
K00075.01                10.26   1391   342    6.32   12.64 0.260 0.518 
K00082.01 Kepler-102 e   10.78    806   449    6.32    9.01 0.991 1.000 
K00082.02 Kepler-102 d   10.78    236   449    2.16    3.06 0.204 0.524 
K00084.01 Kepler-19 b    11.33    642   603    4.73    6.70 0.955 1.000 
K00085.01 Kepler-65 c    10.55    316   398    4.85    6.87 0.964 1.000 
K00085.02 Kepler-65 b    10.55     98   398    2.19    3.09 0.208 0.536 
K00094.01 Kepler-89 d    11.73   2943   752   15.63   22.26 1.000 1.000 
K00094.02 Kepler-89 c    11.73    408   752    2.83    4.01 0.435 0.842 
K00094.03 Kepler-89 e    11.73   1035   752    2.88    5.73 0.503 0.997 
K00097.01 Kepler-7 b     12.38   6119  1087   42.81   60.59 1.000 1.000 
K00098.01 Kepler-14 b    11.64   2206   713   21.61   30.56 1.000 1.000 
K00100.01                12.11   1619   932    9.09   12.89 1.000 1.000 
K00103.01                12.02    864   886    3.39    4.81 0.647 0.957 
K00104.01 Kepler-94 b    12.08   1166   912    6.31    8.92 1.000 1.000 
K00105.01 Kepler-463 b   12.29    873  1031    2.84    4.02 0.437 0.845 
K00107.01 Kepler-464 b   12.20    404   978    2.52    3.56 0.316 0.711 
K00110.01 Kepler-465 b   12.19    447   974    2.13    3.01 0.195 0.505 
K00115.01 Kepler-105 b   12.34    505  1061    2.60    3.68 0.344 0.750 
K00119.01 Kepler-108 b   11.93    972   840    3.07    5.77 0.554 0.995 
K00122.01 Kepler-95 b    11.79    490   776    2.70    3.83 0.384 0.792 
K00125.01 Kepler-468 b   13.14  22745  1696   30.32   50.06 0.712 1.000 
K00127.01 Kepler-77 b    13.37   9547  1950   32.66   46.21 1.000 1.000 
K00128.01 Kepler-15 b    13.18  10375  1738   35.81   50.68 1.000 1.000 
K00129.01 Kepler-470 b   12.74   5753  1341   16.83   23.88 1.000 1.000 
K00130.01                12.78  13715  1369   26.41   41.19 0.802 1.000 
K00131.01 Kepler-471 b   13.32   5025  1895   18.75   26.55 1.000 1.000 
K00135.01 Kepler-43 b    13.40   7289  1992   26.07   36.87 1.000 1.000 
K00137.01 Kepler-18 c    12.91   2083  1476    6.96    9.87 1.000 1.000 
K00137.02 Kepler-18 d    12.91   3001  1476    7.29   10.35 0.999 1.000 
K00141.01                13.29   2516  1860    7.28   10.30 1.000 1.000 
K00142.01 Kepler-88 b    12.53    714  1182    2.57    3.66 0.340 0.744 
K00143.01                13.22   2250  1785    3.72    5.30 0.728 0.980 
K00144.01 Kepler-472 b   12.94    522  1509    2.40    3.39 0.274 0.653 
K00145.01                12.87   1897  1441    1.96    3.93 0.267 0.533 
K00149.01 Kepler-473 b   12.78    747  1373    2.93    4.15 0.476 0.869 
K00151.01                13.44   1428  2040    2.46    3.49 0.297 0.685 
K00152.01 Kepler-79 d    13.42   2435  2016    2.64    5.13 0.515 0.980 
K00153.01 Kepler-113 c   12.72    960  1325    2.93    4.15 0.473 0.874 
K00153.02 Kepler-113 b   12.72    735  1325    3.00    4.24 0.500 0.892 
K00155.01 Kepler-474 b   12.92    531  1491    2.39    3.38 0.271 0.647 
K00156.03 Kepler-114 d   12.93   1163  1496    2.84    4.03 0.438 0.844 
K00161.01 Kepler-475 b   12.61    571  1243    2.55    3.61 0.326 0.727 
K00179.01 Kepler-458 c   13.40   1006  1980    2.62    3.75 0.363 0.759 
K00180.01 Kepler-484 b   12.48    602  1148    2.18    3.09 0.211 0.537 
K00182.01                13.50  19550  2109   68.30   96.60 1.000 1.000 
K00183.01 Kepler-423 b   13.74   7661  2456   23.13   32.71 1.000 1.000 
K00186.01 Kepler-485 b   14.37  14925  3648   29.27   41.41 1.000 1.000 
K00188.01 Kepler-425 b   14.09  13415  3052   25.09   35.50 1.000 1.000 
K00189.01 Kepler-486 b   13.68  21022  2362   27.85   41.16 0.903 1.000 
K00191.01 Kepler-487 b   14.44  12726  3810   12.71   18.07 1.000 1.000 
K00192.01 Kepler-427 b   13.71   5437  2399   10.79   15.30 1.000 1.000 
K00194.01 Kepler-488 b   14.27  11457  3413   20.80   29.42 1.000 1.000 
K00195.01 Kepler-426 b   14.25  13549  3376   24.08   34.07 1.000 1.000 
K00196.01 Kepler-41 b    13.87   8487  2654   26.68   37.73 1.000 1.000 
K00197.01 Kepler-489 b   13.32   7731  1894   14.25   20.39 1.000 1.000 
K00199.01 Kepler-490 b   14.34   5751  3588   12.19   17.24 1.000 1.000 
K00200.01 Kepler-74 b    13.87   8395  2650   14.96   21.18 1.000 1.000 
K00201.01 Kepler-491 b   13.39   7460  1974   22.84   32.32 1.000 1.000 
K00202.01 Kepler-412 b   13.75   9759  2464   31.80   44.97 1.000 1.000 
K00203.01 Kepler-17 b    13.63  18561  2283   74.67  105.60 1.000 1.000 
K00204.01 Kepler-44 b    14.06   3937  2983    9.47   13.40 1.000 1.000 
K00205.01 Kepler-492 b   13.84   7042  2614   10.05   14.26 1.000 1.000 
K00206.01 Kepler-433 b   13.84   3461  2614   10.58   14.97 1.000 1.000 
K00208.01 Kepler-493 b   14.52   4396  4028    8.45   11.95 1.000 1.000 
K00209.01 Kepler-117 c   13.81   5609  2561    5.50   10.54 0.540 1.000 
K00209.02 Kepler-117 b   13.81   2405  2561    4.33    6.21 0.852 0.998 
K00212.01                14.28   4921  3437    8.38   11.86 1.000 1.000 
K00214.01 Kepler-424 b   13.61   5586  2255   11.94   16.89 1.000 1.000 
K00216.01 Kepler-118 c   14.03   4084  2935    4.01    5.73 0.791 0.992 
K00217.01 Kepler-71 b    14.54   9041  4068   13.98   19.78 1.000 1.000 
K00219.01 Kepler-494 b   13.54   3033  2171    8.44   11.96 1.000 1.000 
K00220.01 Kepler-119 b   13.63   1702  2292    5.65    7.99 0.996 1.000 
K00221.01 Kepler-495 b   14.00   3774  2880    8.49   12.01 1.000 1.000 
K00222.01 Kepler-120 b   13.92   1200  2747    2.13    3.02 0.194 0.506 
K00227.01                13.43   2156  2020    3.47    4.97 0.657 0.974 
K00229.01 Kepler-497 b   14.41   2126  3739    3.78    5.34 0.780 0.990 
K00232.01 Kepler-122 c   13.73   1871  2433    3.59    5.09 0.713 0.978 
K00240.01 Kepler-502 b   14.45   1244  3844    2.44    3.46 0.290 0.677 
K00242.01 Kepler-503 b   14.11   3169  3082    6.75    9.56 1.000 1.000 
K00244.01 Kepler-25 c    10.24   1043   340   10.49   14.86 1.000 1.000 
K00244.02 Kepler-25 b    10.24    355   340    5.80    8.21 0.996 1.000 
K00246.01 Kepler-68 A b   9.50    339   237    8.45   11.96 1.000 1.000 
K00249.01 Kepler-504 b   13.33   1351  1901    2.14    3.03 0.196 0.511 
K00250.01 Kepler-26 b    14.48   2512  3925    2.22    3.14 0.221 0.555 
K00251.01 Kepler-125 b   13.69   2033  2368    4.23    5.99 0.888 0.999 
K00253.01                14.25   2313  3386    2.64    3.74 0.362 0.770 
K00254.01 Kepler-45 b    14.95  25949  5335   30.19   42.70 1.000 1.000 
K00257.01 Kepler-506 b   10.38    483   365    5.37    7.59 0.991 1.000 
K00260.02 Kepler-126 d   10.07    310   312    1.27    2.53 0.260 0.519 
K00261.01 Kepler-96 b     9.83    486   277    6.36    9.07 0.992 1.000 
K00277.01 Kepler-36 c    11.63    302   710    2.11    3.01 0.199 0.504 
K00279.01 Kepler-450 b   11.21   1359   565    9.36   13.45 0.963 1.000 
K00279.02 Kepler-450 c   11.21    253   565    2.16    3.07 0.210 0.528 
K00280.01 Kepler-1655 b  10.58    329   404    2.77    3.94 0.413 0.820 
K00283.01 Kepler-131 b   10.99    397   502    2.46    3.50 0.306 0.686 
K00285.01 Kepler-92 b    11.28    392   585    3.30    4.67 0.617 0.952 
K00288.01                10.53    200   394    2.93    4.15 0.473 0.872 
K00302.01 Kepler-516 b   11.60    573   698    3.67    5.20 0.726 0.981 
K00304.01 Kepler-518 b   12.02    558   885    2.36    3.34 0.263 0.632 
K00308.01                11.85    634   803    2.22    3.53 0.350 0.674 
K00314.01 Kepler-138 c   11.47    649   649    3.04    4.30 0.515 0.902 
K00318.01 Kepler-522 b   11.75   1342   759    6.25   10.33 0.711 1.000 
K00319.01                11.63   1678   712    4.98    9.05 0.594 1.000 
K00323.01 Kepler-523 b   11.92    449   834    2.36    3.35 0.264 0.635 
K00341.01 Kepler-414 c   12.74    625  1338    2.20    3.12 0.214 0.547 
K00343.01 Kepler-142 c   12.68    460  1290    2.20    3.11 0.212 0.544 
K00344.01 Kepler-530 b   12.88   1110  1455    1.81    3.01 0.238 0.501 
K00345.01 Kepler-531 b   12.58   1202  1220    2.73    4.00 0.449 0.820 
K00347.01                13.30  15942  1867   53.46   75.62 1.000 1.000 
K00348.01 Kepler-533 b   13.18   1756  1738    2.94    4.23 0.505 0.879 
K00356.01 Kepler-536 b   13.12   1126  1680    5.15    7.28 0.984 1.000 
K00365.01 Kepler-538 b   10.63    607   415    1.80    3.59 0.333 0.665 
K00366.01                11.22   3112   567    6.30   12.60 0.366 0.730 
K00367.01                10.59   2102   406    9.27   13.94 0.868 1.000 
K00377.01 Kepler-9 b     13.28   1828  1841    3.35    4.80 0.614 0.954 
K00377.02 Kepler-9 c     13.28   1690  1841    1.95    3.23 0.286 0.574 
K00387.01 Kepler-543 b   12.61   1013  1238    3.07    4.35 0.529 0.909 
K00396.01                12.75   1490  1349    2.26    3.21 0.237 0.583 
K00398.01 Kepler-148 d   14.66   9438  4417    3.49    6.76 0.529 1.000 
K00398.02 Kepler-148 c   14.66   1729  4417    2.22    3.14 0.217 0.554 
K00401.01 Kepler-149 b   13.40   1942  1983    2.94    4.27 0.520 0.878 
K00412.01 Kepler-546 b   13.70   3267  2384    8.48   11.99 1.000 1.000 
K00420.01 Kepler-547 b   13.45   1899  2048    4.14    5.86 0.867 0.998 
K00421.01 Kepler-548 b   14.32  11772  3533   17.74   25.10 1.000 1.000 
K00423.01 Kepler-39 b    13.78   8657  2510   13.35   19.05 1.000 1.000 
K00428.01 Kepler-40 b    14.08   3031  3027    7.40   10.47 1.000 1.000 
K00429.01 Kepler-550 b   13.82   2617  2582    5.11    7.24 0.980 1.000 
K00433.01 Kepler-553 b   14.31   2742  3506    4.80    6.79 0.962 1.000 
K00438.01 Kepler-155 b   13.25    988  1813    2.61    3.70 0.351 0.758 
K00439.01 Kepler-554 b   13.71   2157  2397    7.16   10.13 1.000 1.000 
K00464.01 Kepler-561 b   13.73   5219  2438    3.58    7.16 0.470 0.939 
K00467.01 Kepler-562 b   14.19   2772  3257    3.26    4.67 0.589 0.952 
K00470.01 Kepler-564 b   14.17   2304  3207    3.83    5.42 0.795 0.992 
K00478.01 Kepler-568 b   13.22   1760  1778    2.67    3.80 0.376 0.787 
K00500.01 Kepler-80 b    13.92   1383  2735    2.18    3.09 0.207 0.534 
K00517.01 Kepler-585 b   13.45    762  2045    2.39    3.38 0.271 0.649 
K00521.01                13.99   1654  2863    2.38    3.37 0.271 0.643 
K00531.01                13.57   3972  2208    7.16   10.13 1.000 1.000 
K00554.01                14.00   4398  2874    9.49   13.43 1.000 1.000 
K00607.01                13.79  10993  2523   14.97   21.20 1.000 1.000 
K00611.01                13.51   4748  2122   11.35   16.06 1.000 1.000 
K00614.01 Kepler-434 b   13.97   2361  2824    2.58    3.65 0.339 0.740 
K00619.01                13.84  48050  2600  130.66  184.85 1.000 1.000 
K00620.01 Kepler-51 b    14.15   4998  3173    3.25    5.83 0.602 0.993 
K00631.01 Kepler-628 b   12.55   2974  1196   13.76   19.58 1.000 1.000 
K00641.01                12.41   1341  1104    4.35    6.18 0.886 0.998 
K00652.01 Kepler-636 b   13.07   1124  1627    2.14    3.05 0.206 0.518 
K00663.01 Kepler-205 b   12.62    441  1245    2.15    3.04 0.198 0.517 
K00667.01                15.97   9739 10741    5.30    7.49 0.988 1.000 
K00674.01 Kepler-643 b   13.04   1607  1597    5.58    7.96 0.971 1.000 
K00676.01 Kepler-210 c   12.96   2535  1523    7.51   10.64 1.000 1.000 
K00676.02 Kepler-210 b   12.96   1392  1523    5.58    7.89 0.995 1.000 
K00680.01 Kepler-435 b   13.13   4078  1687   18.28   25.87 1.000 1.000 
K00684.01                13.19    796  1751    2.24    3.17 0.224 0.566 
K00686.01                12.94   7516  1511    6.64   12.96 0.522 1.000 
K00716.01                13.21   2193  1766    2.70    3.82 0.382 0.791 
K00720.01 Kepler-221 c   13.12   1295  1676    3.83    5.42 0.794 0.992 
K00720.02 Kepler-221 d   13.12   1042  1676    2.36    3.34 0.265 0.633 
K00728.01                14.82   8126  4904    6.52    9.22 0.999 1.000 
K00732.01 Kepler-656 b   14.73   1116  4622    2.17    3.07 0.203 0.528 
K00757.01 Kepler-229 c   15.14   3750  6043    2.13    3.04 0.204 0.515 
K00760.01                14.72   9802  4594   10.57   14.97 1.000 1.000 
K00767.01 Kepler-670 b   14.42  13830  3768   25.62   36.24 1.000 1.000 
K00776.01 Kepler-673 b   14.88   4662  5086    5.75    8.14 0.997 1.000 
K00777.01                14.78   6256  4779    2.30    3.89 0.443 0.764 
K00782.01 Kepler-677 b   14.72   2775  4588    3.62    5.12 0.730 0.982 
K00783.01 Kepler-678 b   14.44   2625  3812    5.18    7.33 0.981 1.000 
K00791.01 Kepler-682 b   14.56   4298  4132    4.90    6.95 0.964 1.000 
K00797.01                15.07   5741  5773    4.30    6.11 0.887 0.999 
K00799.01                14.72   1621  4576    2.99    4.23 0.496 0.890 
K00801.01 Kepler-685 b   14.38   6869  3670   16.80   23.76 1.000 1.000 
K00802.01                14.99  21725  5491    9.22   13.20 1.000 1.000 
K00806.02 Kepler-30 c    14.73  18182  4609    6.52   13.04 0.455 0.909 
K00809.01 Kepler-686 b   14.97  11618  5403   17.65   24.96 1.000 1.000 
K00813.01 Kepler-688 b   15.10   4560  5879    4.42    6.25 0.922 0.999 
K00823.01                14.63   8098  4325   18.64   26.36 1.000 1.000 
K00824.01 Kepler-693 b   15.69  11721  8795    4.54    6.46 0.903 0.999 
K00830.01 Kepler-428 b   14.53  19824  4041   31.17   44.09 1.000 1.000 
K00834.01 Kepler-238 e   14.49   3083  3943    3.38    4.80 0.625 0.951 
K00840.01 Kepler-695 b   14.36   7665  3637   12.14   17.17 1.000 1.000 
K00846.01 Kepler-699 b   14.89  18199  5123   10.16   14.46 0.985 1.000 
K00850.01 Kepler-702 b   14.68   6033  4452    4.89    6.94 0.955 1.000 
K00851.01 Kepler-703 b   14.65   3060  4388    3.97    5.61 0.833 0.995 
K00855.01 Kepler-706 b   14.53  18469  4039    9.59   16.44 0.662 1.000 
K00856.01                14.75  15179  4661    8.58   14.40 0.690 1.000 
K00872.01 Kepler-46 b    14.58   6024  4181    3.49    5.40 0.734 0.962 
K00875.01                14.81   2260  4859    2.94    4.16 0.477 0.878 
K00883.01                15.02  37492  5579   44.09   62.35 1.000 1.000 
K00884.01 Kepler-247 c   14.37   2570  3639    2.89    4.09 0.458 0.861 
K00889.01 Kepler-75 b    14.47  10932  3895   10.02   14.18 1.000 1.000 
K00890.01 Kepler-714 b   14.73   4968  4625    5.71    8.10 0.995 1.000 
K00897.01 Kepler-718 b   14.66  11937  4411   20.15   28.51 1.000 1.000 
K00901.01                14.90   6466  5161    3.85    5.45 0.792 0.991 
K00902.01                14.92   7959  5230    1.83    3.66 0.326 0.650 
K00903.01 Kepler-719 b   15.16   4190  6154    4.63    6.56 0.945 1.000 
K00908.01 Kepler-720 b   14.48   6270  3910    9.72   13.75 1.000 1.000 
K00913.01 Kepler-723 b   14.61  16359  4269   25.22   35.68 1.000 1.000 
K00918.01 Kepler-725 b   14.38  14577  3665    9.93   16.65 0.692 1.000 
K00929.01 Kepler-730 b   15.07   6531  5785    6.79    9.62 1.000 1.000 
K00931.01 Kepler-731 b   14.74  10169  4640   14.82   20.96 1.000 1.000 
K00936.01 Kepler-732 b   14.11   2090  3087    2.54    3.59 0.323 0.721 
K00940.01 Kepler-734 b   13.80   1910  2535    4.88    6.91 0.965 1.000 
K00944.01                14.75   1868  4686    2.65    3.75 0.363 0.772 
K00950.01                14.76  32047  4698   12.44   18.60 0.878 1.000 
K00956.01 Kepler-742 b   14.39   1989  3691    2.27    3.21 0.234 0.583 
K00958.01                11.79   1301   777    2.92    4.17 0.465 0.858 
K00959.01                11.03  34449   513  216.96  307.35 1.000 1.000 
K00961.01 Kepler-42 b    13.85   1751  2618    3.34    4.73 0.634 0.958 
K00961.02 Kepler-42 c    13.85   1405  2618    3.93    5.56 0.825 0.995 
K00971.01                 7.58   1487   117  175.76  248.56 1.000 1.000 
K00972.01                 9.05    371   194    8.10   11.47 1.000 1.000 
K00974.01                 9.14    158   201    1.84    3.64 0.372 0.732 
K00975.01 Kepler-21 A b   7.73     63   122    4.36    6.16 0.912 0.999 
K00977.01                 9.37   1349   223  101.91  144.12 1.000 1.000 
K00984.01                11.52    709   667    4.76    6.73 0.958 1.000 
K00989.03                14.76   2320  4698    2.21    3.15 0.228 0.560 
K01064.01                12.76  20703  1358  231.56  327.47 1.000 1.000 
K01066.01                15.00  12295  5505   12.25   17.33 1.000 1.000 
K01074.01 Kepler-762 b   14.89   8901  5127   12.91   18.26 1.000 1.000 
K01075.01                12.36   4703  1073   38.99   55.14 1.000 1.000 
K01089.01 Kepler-418 b   14.10   4673  3080    2.16    4.32 0.317 0.633 
K01131.01                14.75  14966  4683   40.16   56.79 1.000 1.000 
K01140.01                12.87    823  1442    5.35    7.57 0.991 1.000 
K01154.01                12.19  14447   973  118.96  168.25 1.000 1.000 
K01176.01 Kepler-785 b   14.98   4266  5425    5.60    7.92 0.995 1.000 
K01241.01 Kepler-56 c    11.68    313   728    2.32    3.32 0.263 0.618 
K01242.01                13.23   3216  1796    1.58    3.17 0.275 0.549 
K01254.01                11.64   1974   716   21.98   31.11 1.000 1.000 
K01257.01 Kepler-420 b   13.98   6841  2842    2.21    4.43 0.317 0.633 
K01296.01                13.49  32634  2095  153.22  216.73 1.000 1.000 
K01299.01 Kepler-432 b   11.48    840   655    3.66    7.14 0.523 1.000 
K01320.01 Kepler-816 b   15.22   7944  6399    5.48    7.79 0.986 1.000 
K01323.01 Kepler-817 b   15.02   2469  5606    2.53    3.58 0.321 0.720 
K01416.01 Kepler-840 b   13.60  23742  2243  102.54  145.01 1.000 1.000 
K01426.02 Kepler-297 c   13.69   4006  2371    1.90    3.81 0.361 0.722 
K01448.01                14.83  42122  4937   66.05   93.40 1.000 1.000 
K01450.01 Kepler-854 b   12.98  18306  1540  150.49  212.84 1.000 1.000 
K01456.01 Kepler-855 b   14.42   3531  3761    5.64    7.99 0.993 1.000 
K01457.01 Kepler-856 b   14.96   6310  5353    5.40    7.66 0.988 1.000 
K01458.01                15.19   4924  6258    4.36    6.17 0.911 0.999 
K01473.01                14.99   5078  5487    2.66    3.78 0.370 0.766 
K01474.01 Kepler-419 b   12.56   4065  1202    3.62    7.25 0.394 0.786 
K01478.01 Kepler-858 b   11.89   1417   819    2.48    4.96 0.361 0.720 
K01539.01                13.94  70057  2768  234.35  331.49 1.000 1.000 
K01541.01                14.65  48434  4376   94.58  133.79 1.000 1.000 
K01545.01                14.62  17219  4291   24.06   34.07 1.000 1.000 
K01546.01                14.00  15805  2885   60.84   86.04 1.000 1.000 
K01547.01                15.10  18121  5887    6.68    9.91 0.893 1.000 
K01552.01                15.13  16612  6014    2.79    5.58 0.354 0.706 
K01553.01 Kepler-890 b   14.62   5399  4303    2.38    4.65 0.490 0.945 
K01557.01 Kepler-304 b   14.09   1461  3043    2.65    3.74 0.362 0.771 
K01573.01                13.84   2091  2611    2.12    3.01 0.197 0.503 
K01597.01                12.07    361   909    2.27    3.22 0.236 0.588 
K01658.01 Kepler-76 b    12.84   2541  1418   12.79   18.09 1.000 1.000 
K01692.01 Kepler-314 c   11.92    712   836    4.36    6.18 0.908 0.999 
K01714.01                13.12  39994  1682  269.71  381.43 1.000 1.000 
K01725.01 Kepler-1651 b  11.94   1063   845    4.06    5.76 0.844 0.996 
K01728.01                11.69  11449   736   67.64   95.81 1.000 1.000 
K01729.01                14.62  35221  4289   66.62   94.27 1.000 1.000 
K01764.01                14.60   5879  4227    3.74    5.30 0.761 0.987 
K01779.01 Kepler-318 b   12.75   1274  1344    5.39    7.63 0.991 1.000 
K01781.01 Kepler-411 c   11.51   1814   664   12.25   17.36 1.000 1.000 
K01781.02 Kepler-411 b   11.51    622   664    5.76    8.14 0.997 1.000 
K01781.03                11.51   1156   664    2.69    5.38 0.471 0.941 
K01784.01                13.06   4414  1621   10.49   14.85 1.000 1.000 
K01788.01 Kepler-951 b   13.75   3027  2470    1.62    3.23 0.341 0.681 
K01792.01 Kepler-953 b   11.49   1562   657    3.65    7.31 0.311 0.620 
K01793.01                14.70   3876  4516    4.66    6.60 0.950 1.000 
K01800.01 Kepler-447 b   11.83   2837   795    9.93   14.08 1.000 1.000 
K01803.01                12.53    798  1181    3.27    4.63 0.608 0.948 
K01804.01 Kepler-957 b   14.93   5124  5258    2.99    4.23 0.495 0.889 
K01894.01 Kepler-1004 b  12.61    315  1238    2.39    3.38 0.272 0.649 
K01924.01                 7.73     28   122    2.42    3.43 0.282 0.665 
K02133.01 Kepler-91 b    11.69    330   734    4.46    6.31 0.922 0.999 
K02222.01                12.37    622  1080    1.97    3.08 0.237 0.530 
K02276.01 Kepler-1171 b  11.14    138   542    2.70    3.83 0.384 0.795 
K02573.01                15.22   2652  6378    3.73    5.28 0.768 0.989 
K02672.01 Kepler-396 c   11.29   1979   590    3.84    7.68 0.310 0.620 
K02672.02 Kepler-396 b   11.29    880   590    2.93    5.11 0.602 0.959 
K02675.01 Kepler-1312 b  11.88    369   816    2.14    3.03 0.195 0.510 
K02678.01 Kepler-1313 b  11.20    401   560    3.33    4.71 0.629 0.956 
K02704.01 Kepler-445 c   15.28   5148  6664    3.27    4.62 0.604 0.947 
K02704.03 Kepler-445 d   15.28  13174  6664    6.76    9.57 1.000 1.000 
K02706.01                 9.84     82   278    2.65    3.76 0.365 0.775 
K02842.01 Kepler-446 b   15.08   2646  5831    2.34    3.30 0.254 0.620 
K03156.01                 7.67   1108   120   93.95  132.86 1.000 1.000 
K03158.01 Kepler-444 b    8.02     49   132    2.21    3.13 0.216 0.552 
K03158.02 Kepler-444 c    8.02     74   132    2.57    3.63 0.334 0.737 
K03158.03 Kepler-444 d    8.02     80   132    2.76    3.90 0.405 0.816 
K03158.04 Kepler-444 e    8.02     75   132    2.52    3.57 0.317 0.715 
K03158.05 Kepler-444 f    8.02    117   132    2.73    3.87 0.398 0.805 
K03263.01                14.88  21272  5076    3.26    6.52 0.357 0.713 
K03572.01                13.98  58858  2844  164.44  232.57 1.000 1.000 
K03689.01                13.51   8531  2123   23.82   33.70 1.000 1.000 
K03692.01                14.54  12302  4086   30.44   43.05 1.000 1.000 
K03728.01 Kepler-1517 b  11.86   1973   809   12.64   17.88 1.000 1.000 
K03770.01                13.75   3150  2464    9.53   13.48 1.000 1.000 
K03771.01                15.92  22143 10350   13.06   18.49 1.000 1.000 
K03794.01 Kepler-1520 b  14.91   4454  5192   10.03   14.18 1.000 1.000 
K03813.01                13.65   2184  2320    6.20    8.78 0.999 1.000 
K03815.01                14.89   3583  5120    2.50    3.54 0.311 0.706 
K03849.01                15.02  38731  5587   67.39   95.31 1.000 1.000 
K03856.01                12.88    408  1453    3.01    4.25 0.503 0.895 
K03925.01                13.44   1168  2035    2.57    3.63 0.333 0.736 
K03939.01                14.69   2098  4484    2.92    4.13 0.469 0.871 
K04351.01                14.30   1077  3490    2.69    3.80 0.378 0.789 
K04928.01 Kepler-1624 b  14.50   9354  3982   12.58   17.79 1.000 1.000 
K05129.01                 9.97     68   296    2.16    3.05 0.199 0.519 
K05132.01                11.94   9304   845   34.95   61.78 0.624 1.000 
K05156.01                11.62  51633   706 1481.26 2094.96 1.000 1.000 
K05157.01                10.48    116   383    2.82    3.98 0.428 0.838 
K05220.01                11.33    457   601    5.96    8.43 0.998 1.000 
K05245.01 Kepler-1627 b  12.42   1690  1113    7.04    9.96 1.000 1.000 
K05323.01                12.89   2569  1459   10.41   14.73 1.000 1.000 
K05353.01                13.76   6946  2487   28.69   40.57 1.000 1.000 
K05384.01                13.86   6269  2647   13.30   18.85 1.000 1.000 
K05449.01                14.09   9782  3047   38.38   54.27 1.000 1.000 
K05486.01                12.11   1543   931    8.05   11.39 1.000 1.000 
K05515.01                13.38   2829  1966    3.92    5.55 0.816 0.994 
K05543.01                12.77    937  1359    2.69    3.80 0.379 0.787 
K05605.01                13.66    988  2332    2.13    3.01 0.193 0.506 
K05708.01                11.96  11179   856   63.68   90.28 1.000 1.000 
K06016.01                11.00  16513   505  203.47  287.76 1.000 1.000 
K06132.01                14.25   4908  3371    4.33    6.66 0.813 0.996 
K06141.01                 8.34   1510   147    3.17    6.34 0.285 0.568 
K06156.01                13.13  93369  1684  479.91  678.70 1.000 1.000 
K06166.01 Kepler-1642 b  13.40   1298  1986    2.14    3.03 0.199 0.513 
K06166.02 Kepler-1642 c  13.40   1027  1986    2.17    3.07 0.203 0.526 
K06194.01                11.27    254   582    2.35    4.08 0.478 0.810 
K06230.01                14.99 136140  5487  220.35  311.64 1.000 1.000 
K06250.01                12.47  12319  1143   77.60  109.75 1.000 1.000 
K06574.01                14.07  12264  3006   99.17  140.25 1.000 1.000 
K06619.01                14.82  61867  4911  181.60  256.84 1.000 1.000 
K06635.01                13.23   1316  1796   16.38   23.16 1.000 1.000 
K06715.01                14.16  40368  3187  181.15  256.19 1.000 1.000 
K06746.01                13.57   2552  2206    5.19    7.35 0.985 1.000 
K06753.01                 9.00   1260   190    5.60   11.21 0.380 0.758 
K06774.01                14.97  59099  5422   31.58   45.20 1.000 1.000 
K06906.01                12.62    451  1246    6.55    9.26 1.000 1.000 
K06918.01                14.11   4705  3087   15.54   21.98 1.000 1.000 
K06941.01                13.67   6177  2345   60.93   86.17 1.000 1.000 
K06969.01                12.00  46775   871  543.20  768.26 1.000 1.000 
K07045.01                14.34 146626  3572  496.33  701.93 1.000 1.000 
K07061.01                12.65    456  1267    8.17   11.56 1.000 1.000 
K07100.01                11.79  12842   778  187.25  264.82 1.000 1.000 
K07131.01                14.41  66328  3737  178.64  252.66 1.000 1.000 
K07198.01                13.99   2237  2867    7.70   10.89 1.000 1.000 
K07231.02                12.84   3622  1421   13.58   19.22 1.000 1.000 
K07259.01                14.33  21242  3547   62.90   88.95 1.000 1.000 
K07331.01                13.61   6572  2265   27.44   38.81 1.000 1.000 
K07360.01                13.01    227  1574    3.51    4.96 0.693 0.975 
K07410.01                14.20 119345  3278  368.82  521.61 1.000 1.000 
K07430.01                10.72    204   435    3.29    4.65 0.613 0.950 
K07446.01                14.59  47337  4205  101.84  144.03 1.000 1.000 
K07449.01                13.56    997  2196    6.73    9.52 1.000 1.000 
K07791.01                 7.77    266   123    2.53    5.07 0.259 0.517 
K08061.01                 8.24     29   142    2.93    4.14 0.472 0.873 
K08078.01                13.45   3180  2044   15.41   21.80 1.000 1.000 

